Predictive Control of Autonomous Kites in Tow Test Experiments

In this paper we present a model-based control approach for autonomous flight of kites for wind power generation. Predictive models are considered to compensate for delay in the kite dynamics. We apply Model Predictive Control (MPC), with the objective of guiding the kite to follow a figure-of-eight trajectory, in the outer loop of a two level control cascade. The tracking capabilities of the inner-loop controller depend on the operating conditions and are assessed via a frequency domain robustness analysis. We take the limitations of the inner tracking controller into account by encoding them as optimisation constraints in the outer MPC. The method is validated on a kite system in tow test experiments.

==> figures/cascade.tikz <==
%_______________________________________________________________________________
%
%   tikz figure for inclusion in L-CSS paper:
%
%   Tony A. Wood, March 2017
%
%  
%_______________________________________________________________________________
%
% TikZ styles for drawing
\tikzstyle{blockHigh} = [draw,rectangle,thick,minimum height=2em,minimum width=1cm,
                                top color=blue!10, bottom color=blue!10, align=center]%
\tikzstyle{block} = [draw,rectangle,thick,minimum height=2em,minimum width=1cm, align=center]%
\tikzstyle{colorBlock} = [draw,rectangle,thick,minimum height=2em,minimum width=1cm,align=center,magenta]%
\tikzstyle{sum} = [draw,circle,inner sep=0mm,minimum size=2mm]%
\tikzstyle{connector} = [->,thick]%
\tikzstyle{colorConnector} = [dashed,->,thick,magenta]%
\tikzstyle{line} = [thick]%
\tikzstyle{branch} = [circle,inner sep=0pt,minimum size=1mm,fill=black,draw=black]%
\tikzstyle{guide} = []%
%
%   set a filename for externalization
%\tikzsetnextfilename{clp_digital_config}%
%
\begin{tikzpicture}[scale=0.4, auto, >=stealth']
  
    \scriptsize

   % specify with respect to the plant
     \node[block] (control)  {Heading angle\\tracking controller};

     \node[block, anchor=east] (kite) at ($(control.west) - (2cm,0)$) {Tethered kite\\system};
     
     \node[block, anchor=west] (HLC) at ($(control.east) + (2cm,0)$) {Predictive guidance\\controller};
     
     \node[colorBlock] (limiter) at ($(control.east) + (1cm,1.2cm)$) {Limitation\\
analyser};
     
     \node[branch] (branch1) at ($(kite.south) - (0,0.5cm)$) {};
    

    % now link the nodes
    \draw[connector] (HLC) -- node [above] {$\gamma^\re (t)$} (control);
    \draw [connector] (control) -- node [above] {$\delta (t)$} (kite);
    \draw [line] (kite) -- (branch1);
    \draw [connector] (branch1) -| node [near start,above] {$\gamma (t)$}(control);
    \draw [connector] (branch1) -- ($(branch1)-(0,0.25cm)$) -| node [pos=0.375, above] {$\theta (t)$, $\phi (t)$} (HLC);
    \draw [colorConnector] (limiter) -| node [near start, above] {$l_r$} (HLC);
    \draw [colorConnector] (limiter) -| node [near start, above] {$C_0$} (control);

                                                
\end{tikzpicture}


